Turbulence and Anomalous Resistivity inside Near-Earth Magnetic Clouds

We use in-situ data from the Wind spacecraft to survey the amplitude of turbulent fluctuations in the proton density and total magnetic field inside a large sample of near-Earth magnetic clouds (MCs) associated with coronal mass ejections (CMEs) from the Sun. We find that the most probable value of the modulation index for proton density fluctuations ($\delta n_{p}/n_{p}$) inside MCs ranges from 0.13 to 0.16, while the most probable values for the modulation index of the total magnetic field fluctuations ($\delta B/B$) range from 0.04 to 0.05. We also find that the most probable value of the Mach number fluctuations ($\delta M$) inside MCs is $\approx 0.1$. The anomalous resistivity inside near-Earth MCs arising from electron scattering due to turbulent magnetic field fluctuations exceeds the (commonly used) Spitzer resistivity by a factor of $\approx 500-1000$. The enhanced Joule heating arising from this anomalous resistivity could impact our understanding of the energetics of CME propagation.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
